Salient Object Detection with Convex Hull Overlap

Salient object detection plays an important part in a vision system to detect important regions. Convolutional neural network (CNN) based methods directly train their models with large-scale datasets, but what is the crucial feature for saliency is still a problem. In this paper, we establish a novel bottom-up feature named convex hull overlap (CHO), combining with appearance contrast features, to detect salient objects. CHO feature is a kind of enhanced Gestalt cue. Psychologists believe that surroundedness reflects objects overlap relationship. An object which is on the top of the others is attractive. Our method significantly differs from other earlier works in (1) We set up a hand-crafted feature to detect salient object that our model does not need to be trained by large-scale datasets; (2) Previous works only focus on appearance features, while our CHO feature makes up the gap between the spatial object covering and the object's saliency. Our experiments on a large number of public datasets have obtained very positive results.

==> submission.txt <==
Paper ID: S30202 
Paper Password: p2026292

Dear Yongqing Liang:

Congratulations on your IEEE BigData 2018 workshop paper S30202 Salient Object Detection with Convex Hull Overlap! We will have a great program at Seattle this December and look forward to seeing you there. Below are the important instructions about the final camera-ready paper submission, registration, hotel booking, student travel award and visa application invitation. 

(1) The final camera-ready paper submission deadline is Nov 20, 2018 (this is a firm deadline). If they miss the deadline, their papers may not be published in the conference proceedings. Please follow the instruction at the URL below to submit the final camera-ready version (pdf, source file and copyright form). 
https://wi-lab.com/cyberchair/2018/bigdata18/index.php


(2) At least one-author of each accepted paper needs to register the conference at the regular registration rate by the deadline Nov 20, 2018. Those papers without registration fees fully paid  by Nov 20 won’t be published in the conference proceedings.  If you are a student author and you are the only author to register for your paper, you need to pay the full registration, not the student fee. Don't forget to include the workshop paper id in the online registration. The IEEE staff will check every paper id is associated with  a fully paid registration.  Please remember that  if you choose to pay by wire-transfer or check, you need to make sure the payment is received by IEEE Big Data by Nov 20, 2018 since it takes times  to transfer the fund to IEEE through wire-transfer or check. The URL of the IEEE Big Data 2018 registration is

                 http://cci.drexel.edu/bigdata/bigdata2018/Registration.html

(3) The conference has reserved a limited number of rooms at a discounted rate at  Westin Seattle for the IEEE BigData 2018 participants. Please follow the URL below to book the hotel room at your earliest convenient time.
http://cci.drexel.edu/bigdata/bigdata2018/Hotel.html

(4) The conference will offer some student travel award to the student authors, the application deadline is Nov  15, pls following the application instruction at this URL http://cci.drexel.edu/bigdata/bigdata2018/StudentTravelAward.html

(5) If you need an visa application letter, pls email the following the instruction at this URL
              http://cci.drexel.edu/bigdata/bigdata2018/VisaApplication.html



thanks for your support and look forward to seeing you at Seattle.

Workshop Chairs

The reviews of your paper can be found here:

        --========  Review Reports  ========--

The review report from reviewer #1:

*1: Is the paper relevant to the Workshop?
  [_] No
  [X] Yes
  
*2: How innovative is the paper?
  [_] 5 (Very innovative)
  [X] 4 (Innovative)
  [_] 3 (Marginally)
  [_] 2 (Not very much)
  [_] 1 (Not)
  [_] 0 (Not at all)
  
*3: How would you rate the technical quality of the paper?
  [_] 5 (Very high)
  [X] 4 (High)
  [_] 3 (Good)
  [_] 2 (Needs improvement)
  [_] 1 (Low)
  [_] 0 (Very low)
  
*4: How is the presentation?
  [_] 5 (Excellent)
  [X] 4 (Good)
  [_] 3 (Above average)
  [_] 2 (Below average)
  [_] 1 (Fair)
  [_] 0 (Poor)
  
*5: Is the paper of interest to Workshop users and practitioners?
  [X] 3 (Yes)
  [_] 2 (May be)
  [_] 1 (No)
  [_] 0 (Not applicable)
  
*6: What is your confidence in your review of this paper?
  [X] 2 (High)
  [_] 1 (Medium)
  [_] 0 (Low)
  
*7: Overall recommendation
  [_] 5 (Strong Accept: top quality)
  [X] 4 (Accept: a regular paper)
  [_] 3 (Weak Accept: could be a poster)
  [_] 2 (Weak Reject: don't like it, but won't argue to reject it)
  [_] 1 (Reject: will argue to reject it)
  [_] 0 (Strong Reject: hopeless)
  
*8: Detailed comments for the authors
  This paper proposed a novel method for detecting salient objects by combining bottom-up feature named convex hull overlap (CHO) with appearance contrast features. 
1) The proposed method is characterized in the following two main aspects: firstly, a hand-crafted feature was set up to detect salient objects so that there is not necessary to train the model by large-scale datasets; secondly, the CHO feature mainly focuses on making up the gap between the spatial object covering and the object’s saliency. 
2) The experiments on a large number of public datasets have demonstrated the positive results of the proposed method.

========================================================
The review report from reviewer #2:

*1: Is the paper relevant to the Workshop?
  [_] No
  [X] Yes
  
*2: How innovative is the paper?
  [_] 5 (Very innovative)
  [X] 4 (Innovative)
  [_] 3 (Marginally)
  [_] 2 (Not very much)
  [_] 1 (Not)
  [_] 0 (Not at all)
  
*3: How would you rate the technical quality of the paper?
  [_] 5 (Very high)
  [X] 4 (High)
  [_] 3 (Good)
  [_] 2 (Needs improvement)
  [_] 1 (Low)
  [_] 0 (Very low)
  
*4: How is the presentation?
  [_] 5 (Excellent)
  [_] 4 (Good)
  [X] 3 (Above average)
  [_] 2 (Below average)
  [_] 1 (Fair)
  [_] 0 (Poor)
  
*5: Is the paper of interest to Workshop users and practitioners?
  [X] 3 (Yes)
  [_] 2 (May be)
  [_] 1 (No)
  [_] 0 (Not applicable)
  
*6: What is your confidence in your review of this paper?
  [X] 2 (High)
  [_] 1 (Medium)
  [_] 0 (Low)
  
*7: Overall recommendation
  [_] 5 (Strong Accept: top quality)
  [X] 4 (Accept: a regular paper)
  [_] 3 (Weak Accept: could be a poster)
  [_] 2 (Weak Reject: don't like it, but won't argue to reject it)
  [_] 1 (Reject: will argue to reject it)
  [_] 0 (Strong Reject: hopeless)
  
*8: Detailed comments for the authors
  There are some grammatical error in the paper. The idea is cool.

========================================================
The review report from reviewer #3:

*1: Is the paper relevant to the Workshop?
  [_] No
  [X] Yes
  
*2: How innovative is the paper?
  [_] 5 (Very innovative)
  [X] 4 (Innovative)
  [_] 3 (Marginally)
  [_] 2 (Not very much)
  [_] 1 (Not)
  [_] 0 (Not at all)
  
*3: How would you rate the technical quality of the paper?
  [_] 5 (Very high)
  [X] 4 (High)
  [_] 3 (Good)
  [_] 2 (Needs improvement)
  [_] 1 (Low)
  [_] 0 (Very low)
  
*4: How is the presentation?
  [X] 5 (Excellent)
  [_] 4 (Good)
  [_] 3 (Above average)
  [_] 2 (Below average)
  [_] 1 (Fair)
  [_] 0 (Poor)
  
*5: Is the paper of interest to Workshop users and practitioners?
  [X] 3 (Yes)
  [_] 2 (May be)
  [_] 1 (No)
  [_] 0 (Not applicable)
  
*6: What is your confidence in your review of this paper?
  [X] 2 (High)
  [_] 1 (Medium)
  [_] 0 (Low)
  
*7: Overall recommendation
  [X] 5 (Strong Accept: top quality)
  [_] 4 (Accept: a regular paper)
  [_] 3 (Weak Accept: could be a poster)
  [_] 2 (Weak Reject: don't like it, but won't argue to reject it)
  [_] 1 (Reject: will argue to reject it)
  [_] 0 (Strong Reject: hopeless)
  
*8: Detailed comments for the authors
  Salient object detection plays an important part in a vision system to detect important regions. Convolutional neural network (CNN) based methods directly train their models with large-scale datasets, but what is the crucial feature for saliency is still a problem. In this paper, we establish a novel bottom-up feature named convex hull overlap (CHO), combining with appearance contrast features, to detect salient objects. CHO feature is a kind of enhanced Gestalt cue. Psychologists believe that surroundedness re ects objects overlap relationship. An object which is on the top of the others is attractive. Our method signi cantly di ers from other earlier works in (1) We set up a hand-crafted feature to detect salient object that our model does not need to be trained by large-scale datasets; (2) Previous works only focus on appearance features, while our CHO feature makes up the gap between the spatial object covering and the object’s saliency. Our experiments on a large number of public datasets have obtained very positive results.

========================================================
